Limited Linguistic Diversity in Embodied AI Datasets

Language plays a critical role in Vision-Language-Action (VLA) models, yet the linguistic characteristics of the datasets used to train and evaluate these systems remain poorly documented. In this work, we present a systematic dataset audit of several widely used VLA corpora, aiming to characterize what kinds of instructions these datasets actually contain and how much linguistic variety they provide. We quantify instruction language along complementary dimensions--including lexical variety, duplication and overlap, semantic similarity, and syntactic complexity. Our analysis shows that many datasets rely on highly repetitive, template-like commands with limited structural variation, yielding a narrow distribution of instruction forms. We position these findings as descriptive documentation of the language signal available in current VLA training and evaluation data, intended to support more detailed dataset reporting, more principled dataset selection, and targeted curation or augmentation strategies that broaden language coverage.

==> figures/pos_pattern_fig_redux/acl_fig2_ALFRED.csv <==
Pct,Pattern,Rank
1.7383116934494847,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ PUNCT,1
1.603012968105897,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,2
1.130654260327407,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ PUNCT,3
1.0863459058289222,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ PUNCT,4
1.0649829491957241,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,5
0.983487225743154,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ PUNCT,6
0.5372387982941284,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ PUNCT,7
0.5356563570620396,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ PUNCT,8
0.5261617096695071,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,9
0.5079636355004866,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,10


==> figures/pos_pattern_fig_redux/acl_fig2_BRIDGE.csv <==
Pct,Pattern,Rank
2.8757506555019874,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ PUNCT,1
2.613549860441512,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ PUNCT,2
2.613549860441512,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ PUNCT,3
2.359807155544278,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ PUNCT,4
2.173729171952973,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,5
1.936902647382221,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ PUNCT,6
1.8269474752600865,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN,7
1.623953311342299,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,8
1.5901209506893343,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,9
1.2940877949758944,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,10


==> figures/pos_pattern_fig_redux/acl_fig2_LIBERO.csv <==
Pct,Pattern,Rank
15.0,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ NOUN $\rightarrow$ CCONJ $\rightarrow$ VERB $\rightarrow$ PRON $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,1
7.5,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,2
7.5,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ CCONJ $\rightarrow$ VERB $\rightarrow$ PRON $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,3
5.0,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,4
5.0,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ CCONJ $\rightarrow$ VERB $\rightarrow$ PRON $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,5
5.0,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ CCONJ $\rightarrow$ VERB $\rightarrow$ PRON $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,6
2.5,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ CCONJ $\rightarrow$ VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP,7
2.5,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,8
2.5,VERB $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,9
2.5,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,10


==> figures/pos_pattern_fig_redux/acl_fig2_LanguageTable.csv <==
Pct,Pattern,Rank
3.7077964826483587,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADV $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN,1
3.577698360450171,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN,2
2.629392770933258,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN,3
2.2563403241480926,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN,4
1.4663469074265651,VERB $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ ADJ $\rightarrow$ NOUN,5
1.2492554625536851,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN,6
1.1653970343897928,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,7
1.0940781842690994,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ ADJ $\rightarrow$ NOUN,8
1.0705664754381015,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN,9
1.043136148468604,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADJ $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN,10


==> figures/pos_pattern_fig_redux/acl_fig2_RT_1.csv <==
Pct,Pattern,Rank
10.200668896321071,VERB $\rightarrow$ NOUN $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ ADJ $\rightarrow$ NOUN,1
7.190635451505016,VERB $\rightarrow$ NOUN $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ NOUN $\rightarrow$ NOUN,2
5.68561872909699,VERB $\rightarrow$ NOUN $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ CCONJ $\rightarrow$ VERB $\rightarrow$ ADP $\rightarrow$ NOUN,3
4.682274247491638,VERB $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ ADJ $\rightarrow$ NOUN,4
4.682274247491638,VERB $\rightarrow$ NOUN $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ NOUN,5
4.1806020066889635,VERB $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ NOUN $\rightarrow$ NOUN,6
3.678929765886288,VERB $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ ADJ $\rightarrow$ NOUN,7
3.678929765886288,VERB $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ NOUN $\rightarrow$ NOUN,8
3.511705685618729,VERB $\rightarrow$ NOUN $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ NOUN,9
3.0100334448160537,VERB $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ ADJ $\rightarrow$ NOUN,10


==> figures/pos_pattern_fig_redux/acl_fig2_SCOUT.csv <==
Pct,Pattern,Rank
3.3117752007136487,VERB $\rightarrow$ ADV $\rightarrow$ NUM $\rightarrow$ NOUN,1
1.8621766280107046,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,2
1.6168599464763604,VERB $\rightarrow$ NUM $\rightarrow$ NOUN $\rightarrow$ ADV,3
1.0927743086529884,VERB $\rightarrow$ ADV,4
1.037020517395183,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN,5
0.947814451382694,VERB $\rightarrow$ NOUN,6
0.8697591436217662,NUM $\rightarrow$ NOUN,7
0.847457627118644,VERB $\rightarrow$ NUM $\rightarrow$ NOUN,8
0.7471008028545941,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,9
0.735950044603033,VERB $\rightarrow$ ADP $\rightarrow$ NOUN,10


==> figures/pos_pattern_fig_redux/acl_fig2_TacoPlay.csv <==
Pct,Pattern,Rank
23.573200992555833,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,1
5.955334987593052,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN,2
5.707196029776675,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ CCONJ $\rightarrow$ VERB $\rightarrow$ PRON $\rightarrow$ ADV,3
4.466501240694789,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN $\rightarrow$ CCONJ $\rightarrow$ VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN,4
3.970223325062035,VERB $\rightarrow$ DET $\rightarrow$ VERB $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,5
3.722084367245657,VERB $\rightarrow$ VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,6
3.722084367245657,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN,7
3.4739454094292808,VERB $\rightarrow$ ADV $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN,8
2.977667493796526,VERB $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ NOUN $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ NOUN,9
2.977667493796526,VERB $\rightarrow$ ADP $\rightarrow$ DET $\rightarrow$ ADJ $\rightarrow$ ADJ $\rightarrow$ NOUN,10


==> figures/pos_pattern_fig_redux/acl_top35_pos_patterns.csv <==
Index,RT-1,SCOUT,ALFRED,BRIDGE,TacoPlay,LanguageTable,LIBERO
1,0,0,0,0,0,4731,0
2,0,0,0,0,24,4565,0
3,0,0,0,0,0,3355,0
4,0,0,0,0,0,2879,0
5,0,0,2197,340,0,0,0
6,0,0,2026,257,0,0,2
7,0,0,665,0,95,1487,0
8,22,0,0,0,0,1871,0
9,0,0,1373,309,0,0,0
10,0,0,0,0,0,1594,0
11,0,0,1429,0,0,0,0
12,0,67,1346,0,0,0,0
13,0,0,0,0,0,1396,0
14,0,0,0,0,0,1366,0
15,0,0,0,0,0,1331,0
16,0,0,1243,0,0,0,0
17,0,0,642,188,0,0,1
18,0,0,679,0,0,0,0
19,0,0,677,0,0,0,0
20,0,0,0,309,0,0,0
21,0,297,0,0,0,0,0
22,0,0,0,279,0,0,0
23,0,0,0,229,0,0,0
24,0,0,0,216,0,0,0
25,0,0,0,192,0,0,0
26,0,167,0,0,0,0,1
27,0,0,0,153,0,0,0
28,0,145,0,0,0,0,0
29,0,93,0,0,15,0,0
30,0,98,0,0,0,0,0
31,0,85,0,0,0,0,0
32,0,78,0,0,0,0,0
33,0,76,0,0,0,0,0
34,0,66,0,0,0,0,0
35,61,0,0,0,0,0,0

